Mixed Finite Elements of Higher-Order in Elastoplasticity

In this paper a higher-order mixed finite element method for elastoplasticity with linear kinematic hardening is analyzed. Thereby, the non-differentiability of the involved plasticity functional is resolved by a Lagrange multiplier leading to a three field formulation. The finite element discretization is conforming in the displacement field and the plastic strain but potentially non-conforming in the Lagrange multiplier as its Frobenius norm is only constrained in a certain set of Gauss quadrature points. A discrete inf-sup condition with constant 1 and the well posedness of the discrete mixed problem are shown. Moreover, convergence and guaranteed convergence rates are proved with respect to the mesh size and the polynomial degree, which are optimal for the lowest order case. Numerical experiments underline the theoretical results.

==> logos/a1.txt <==
28 12 8 1.3761477702222618e-02 7.3576778777796762e-03 4.4897898538990395e+00 1.9565260715372389e+01 1.3438912021900492e+01 1.3680084338205450e+01 3.8794797367299734e+00 0.0000000000000000e+00   1 
66 26 20 1.0446473825549630e-02 5.2134836958241488e-03 3.2290802063155177e+00 1.7882934178533493e+01 1.3587153875859997e+01 1.0945517584089204e+01 3.9222734738743177e+00 1.3170890159656257e-09   7 
100 36 32 9.3977368842491100e-03 4.4816067589603780e-03 3.0068618409471113e+00 1.5844982303780277e+01 1.1833509242251507e+01 9.9680587280132258e+00 3.4160398732359161e+00 1.0412502929103574e-09   7 
206 70 68 6.8834953985933483e-03 3.2349275870439962e-03 2.7324121267951007e+00 1.4611658237739265e+01 1.0692940324353064e+01 9.4674883651703894e+00 3.0867859873469223e+00 0.0000000000000000e+00   8 
354 122 116 4.9456996703877414e-03 2.4986910876431002e-03 2.0715722981504112e+00 1.2696866825461047e+01 9.3933510513287537e+00 8.1007692769803867e+00 2.7116268790386546e+00 9.8781676197977185e-10   8 
630 206 212 3.4585615246745596e-03 1.7068402650323702e-03 1.9011340916887625e+00 1.0691470706617833e+01 7.8830679288975967e+00 6.8546497042435055e+00 2.2756456953945667e+00 0.0000000000000000e+00   8 
1078 354 362 2.4816992528270978e-03 1.3465177713425903e-03 1.2958332013814595e+00 8.6414367720969469e+00 6.4281040611803366e+00 5.4690520976069736e+00 1.8556338050506971e+00 0.0000000000000000e+00   9 
1784 580 602 1.8858198715372774e-03 1.0166565205911209e-03 1.0217604484382041e+00 6.7881125824768009e+00 5.0003598169136421e+00 4.3578940948840019e+00 1.4434795431700396e+00 0.0000000000000000e+00   9 
3242 1054 1094 1.2892382587835244e-03 7.1498616980826199e-04 8.2331436662516189e-01 5.3470317978058342e+00 3.9389339257110803e+00 3.4325814197242055e+00 1.1370722811647209e+00 0.0000000000000000e+00   9 
5354 1762 1796 1.0008487378521059e-03 5.6686297532849473e-04 6.0022007778682740e-01 4.1521781765632602e+00 3.0556393939416249e+00 2.6693770487955173e+00 8.8208711331931089e-01 0.0000000000000000e+00   9 
8950 2946 3002 7.4193357049292142e-04 4.2352111342039314e-04 4.7246824018820976e-01 3.2428566602343638e+00 2.3736284691902849e+00 2.1005946459506522e+00 6.8520751782158507e-01 0.0000000000000000e+00   9 
15608 5140 5234 5.4003331842213456e-04 3.2364910450787817e-04 3.5117544644219545e-01 2.5261731594100549e+00 1.8622850709556913e+00 1.6200112156074613e+00 5.3759539351204466e-01 2.6639346672389871e-10   9 
24804 8192 8306 4.3806226447863617e-04 2.5668165688610658e-04 2.7398442193173306e-01 1.9682013444891349e+00 1.4389299637727304e+00 1.2770097122127146e+00 4.1538330096460174e-01 0.0000000000000000e+00   9 
41742 13766 13988 3.2817907677122057e-04 1.9205342747942059e-04 2.1775799802626108e-01 1.5440797771968244e+00 1.1304557333589955e+00 9.9987899909953315e-01 3.2633446098088614e-01 7.8205968124584677e-11   9 
69536 23008 23264 2.5326159458054546e-04 1.5357199489922450e-04 1.6417311645238405e-01 1.2090536035637540e+00 8.8590457110356358e-01 7.8203674131279088e-01 2.5573862130148106e-01 0.0000000000000000e+00   9 
108788 36028 36380 2.0483202246261440e-04 1.2066888663822201e-04 1.3167045267204169e-01 9.4709827308000949e-01 6.8896146832865246e-01 6.1868536049656520e-01 1.9888604460041365e-01 0.0000000000000000e+00   9 
183542 60790 61376 1.5456669946747349e-04 9.1787535838767909e-05 1.0476081028234209e-01 7.4440540278078315e-01 5.4297466228403790e-01 4.8450950745733379e-01 1.5674328371641766e-01 2.3642008194668219e-10   9 
298404 99080 99662 1.2061178829846733e-04 7.3627155774916476e-05 7.8307313786932592e-02 5.8482239736230990e-01 4.2741533297968864e-01 3.7961785260743758e-01 1.2338417877579841e-01 0.0000000000000000e+00   9 
463620 154004 154808 9.8290122529675082e-05 5.7983717045521561e-05 6.3988171725114076e-02 4.5987674568905629e-01 3.3361332505625635e-01 3.0151940183434472e-01 9.6305871513238023e-02 4.0887412383916817e-11   9 
783512 260320 261596 7.4021928195589659e-05 4.4362390064611179e-05 5.0699092496145334e-02 3.6226448778553683e-01 2.6377763327020715e-01 2.3634445056403633e-01 7.6146043787378201e-02 0.0000000000000000e+00   9 
1252010 416482 417764 5.8719328868074413e-05 3.5846630031898290e-05 3.7964038193055216e-02 2.8538712195771698e-01 2.0821803888535956e-01 1.8568296013798624e-01 6.0107370400299120e-02 1.5143376059555390e-10   9 
1943400 646556 648422 4.7723647053115796e-05 2.8157593925124689e-05 3.1372287338165411e-02 2.2494391737982564e-01 1.6299134971735754e-01 1.4771505523565312e-01 4.7051549817448399e-02 0.0000000000000000e+00   9 
3282836 1092364 1095236 3.5963422993491492e-05 2.1689551865539315e-05 2.4714325726132538e-02 1.7749796170743415e-01 1.2919307114022291e-01 1.1586100570840981e-01 3.7294827200121075e-02 0.0000000000000000e+00   9 
5186638 1727082 1729778 2.8759339847556913e-05 1.7529291460917780e-05 1.8627293395371908e-02 1.4005842559734871e-01 1.0205519283245702e-01 9.1286152645032884e-02 2.9460796527009125e-02 7.7282617350748887e-11   9 
8060602 2684298 2688152 2.3381174955440860e-05 1.3791464150683782e-05 1.5425927250011242e-02 1.1055974864211367e-01 8.0070953467507908e-02 7.2648610664704946e-02 2.3114493269367861e-02 0.0000000000000000e+00   10 


==> logos/a2.txt <==
104 40 32 7.2515050429054926e-03 3.4905040173460532e-03 2.7879675948523679e+00 1.3936668669117996e+01 1.1215364791184067e+01 8.0207096665557653e+00 1.9624786086926207e+00 5.1305004501191054e-01   7 
252 92 80 4.5731617171951731e-03 2.1525189643502238e-03 1.8341016598839175e+00 9.6457584539135546e+00 7.8999762806632265e+00 5.3042354213921286e+00 1.5386505387678100e+00 3.5870883764109268e-01   8 
392 136 128 2.0545160609052246e-03 1.2249403270764194e-03 1.6364756888412091e+00 6.8589372533306436e+00 5.6665044525610524e+00 3.5978444232101081e+00 1.3691385237144886e+00 3.4164710373353785e-01   8 
692 244 224 1.5691481890967814e-03 9.7046470488038094e-04 9.6330110296879434e-01 4.5079304574198806e+00 3.6520010686438757e+00 2.4455499241442875e+00 9.6206940302282895e-01 2.7934429624205653e-01   8 
1040 352 344 1.2006895480996007e-03 7.6080428631477106e-04 8.3961623824254550e-01 3.3955233343146305e+00 2.7695016005493240e+00 1.7990333406929837e+00 7.4249486440969681e-01 2.6761915818966991e-01   9 
1604 532 536 8.4349599638807815e-04 5.3710756268264407e-04 5.1998140320747110e-01 2.3776622550710318e+00 1.9464543036995454e+00 1.2373343341030170e+00 5.5112422895721624e-01 1.7279835851401901e-01   9 
2100 692 704 5.1980461585293821e-04 3.6080668439184341e-04 4.4798750128044862e-01 1.7240797672355659e+00 1.4268445723056298e+00 8.7221711291031412e-01 3.8534834052085026e-01 1.6525608816993784e-01   9 
3112 1032 1040 3.8584016784897591e-04 2.7017197832758424e-04 3.0591603026929953e-01 1.1666264104525146e+00 9.7803532734881993e-01 5.6707126309233613e-01 2.5282353168183891e-01 1.3774804690372419e-01   9 
4272 1424 1424 2.5912458439388702e-04 1.8657312878761590e-04 2.1346222819055394e-01 8.0872543185940293e-01 6.7666330980670597e-01 3.9460538024522557e-01 1.7618136909937673e-01 9.7006743896503350e-02   9 
6044 1996 2024 1.8622650013735653e-04 1.3867172101676931e-04 1.6269230896170933e-01 5.6870903876370860e-01 4.8178000235390583e-01 2.5872633184561156e-01 1.3477160011786771e-01 7.8837181042931512e-02   9 
9136 2976 3080 1.4338448323358518e-04 1.0483225308022688e-04 1.2471015880800491e-01 4.0431266624901413e-01 3.4457971118738651e-01 1.7736953795538885e-01 9.7856002377216131e-02 6.0809575986403290e-02   9 
13220 4372 4424 9.7936381925119560e-05 7.0410071662011637e-05 8.3690867447908282e-02 2.7301552665686263e-01 2.3577867069636418e-01 1.1597270802671300e-01 6.5188032400871967e-02 3.5309314139942483e-02   9 
18188 5980 6104 6.7203117564913994e-05 5.2147825012231431e-05 6.5948507545460500e-02 1.9344045026587325e-01 1.6960906775141260e-01 7.6803882916579705e-02 4.6190083755374756e-02 2.4892000063641038e-02   9 
25528 8376 8576 4.8606933956513420e-05 3.9969820178294472e-05 5.1741892854513631e-02 1.3663530200374910e-01 1.2069664825839821e-01 5.0993744224081664e-02 3.4831162185252701e-02 1.6969179228170806e-02   9 
37796 12340 12728 3.3752988847058217e-05 2.7296592041982436e-05 3.6719335973222744e-02 9.8262880343730583e-02 8.7294009413572710e-02 3.5002650019201435e-02 2.5814136821666514e-02 1.1991430512452023e-02   9 
53452 17532 17960 2.3229939415309625e-05 1.8869053892860970e-05 2.5893554505307385e-02 6.9559115251307813e-02 6.2084425639066881e-02 2.4370896684002840e-02 1.7418722093295855e-02 9.3081750663639388e-03   9 
73724 24076 24824 1.7350380200031758e-05 1.5175800766482224e-05 2.2332602204107082e-02 4.9060160239091474e-02 4.3887506416936901e-02 1.6302285480005858e-02 1.2279536125481967e-02 8.0146480808596082e-03   10 
102740 33556 34592 1.2387123377435362e-05 1.2066670877681364e-05 1.8858422805757735e-02 3.4664608513198795e-02 3.1288317284971993e-02 1.0637161919286809e-02 9.1921165615073928e-03 5.0032053996207455e-03   9 
151896 49592 51152 8.2753361966665597e-06 7.0124539543003425e-06 9.9429181496216885e-03 2.4975367138105546e-02 2.2453789868176924e-02 7.0395309798794150e-03 6.8013088699877145e-03 4.8768314997816448e-03   9 
209096 68536 70280 5.9468307078187040e-06 4.8137417063615353e-06 6.6426328800819542e-03 1.7896743304330141e-02 1.6264147466327612e-02 5.2361017791302516e-03 4.6904937581198425e-03 2.5206020229823437e-03   9 
281652 92324 94664 4.2444531388743360e-06 3.4259894454526464e-06 4.6201271286143760e-03 1.2714776091336737e-02 1.1633049256610333e-02 3.4468785183403424e-03 3.3328438223208202e-03 1.8299936016084655e-03   9 
394156 129036 132560 2.9781414493546707e-06 2.3872150657572624e-06 3.1386994694278456e-03 9.0715359193991232e-03 8.3271228681916273e-03 2.2970373067084946e-03 2.4676504420621478e-03 1.2594084255587055e-03   10 
562436 184132 189152 2.0812703909396050e-06 1.7747009325900323e-06 2.5412933434368428e-03 6.4929098081711479e-03 5.9766073139772202e-03 1.4805281912170962e-03 1.8250989807087992e-03 9.5660481766833506e-04   10 
786864 258464 264200 1.4721119743368655e-06 1.1853966738229385e-06 1.6682512430130139e-03 4.6634213648311914e-03 4.3008085362645689e-03 1.0725768719931021e-03 1.2584892572721747e-03 7.1855995112027012e-04   10 
1060608 348272 356168 1.0791533184327316e-06 8.3699801346998490e-07 1.1118483969645330e-03 3.3572542683707419e-03 3.1092589265126281e-03 7.2683259886534627e-04 8.9988473183665334e-04 5.1535132970531019e-04   10 
1442604 473756 484424 7.7294232325092276e-07 5.8920925646605692e-07 7.3213070759284163e-04 2.4125999632424902e-03 2.2388165642450806e-03 4.8102057337286137e-04 6.6436462243581542e-04 3.6820894984676409e-04   10 
2050524 673724 688400 5.3616970977211603e-07 4.1397166845257405e-07 5.3557496961552484e-04 1.7385469032746212e-03 1.6136756592115228e-03 3.1619048007904064e-04 4.9088294225318411e-04 2.7866416896740081e-04   10 
2909132 956956 976088 3.8244737634599522e-07 2.8610262395916728e-07 3.8174267828545945e-04 1.2538836523302498e-03 1.1679931089161779e-03 2.2410537739876228e-04 3.5070085089850667e-04 1.8655295255071630e-04   10 
3864368 1272880 1295744 2.8195764571728899e-07 2.0483599751390350e-07 2.5342957245691662e-04 9.0472301938107494e-04 8.4618649595239750e-04 1.5504109518278098e-04 2.4621355630407351e-04 1.3354137696772726e-04   11 
5228432 1722496 1752968 2.0556618769275420e-07 1.5053870555054676e-07 1.8055130134987492e-04 6.5390152336247090e-04 6.1075256592652916e-04 1.0514965376264713e-04 1.7951540530296639e-04 1.0623688174277335e-04   10 
7305124 2405028 2450048 1.4490198329692213e-07 1.0758064445809295e-07 1.3109251669341605e-04 4.7321243842088492e-04 4.4225859042276722e-04 6.7509188378977477e-05 1.3410061856805825e-04 7.6137275086403424e-05   10 


==> logos/a3.txt <==
228 84 72 5.1889531001706249e-03 2.5264876756134376e-03 2.0871843562370049e+00 1.0143835773325916e+01 8.6882867714545391e+00 5.0941334717746960e+00 1.1718310701662509e+00 2.9613052512760080e-01   8 
558 198 180 1.3388999316318701e-03 8.6079120510072879e-04 8.5387230980473394e-01 4.2126214863795894e+00 3.6335871457400577e+00 1.9838940987423608e+00 7.4936359036260713e-01 2.1410898214157534e-01   8 
1038 354 342 7.4400498696569292e-04 4.7490679343523509e-04 6.1604482691548101e-01 2.6734380188391635e+00 2.2501150177150966e+00 1.3922706683014656e+00 3.2863167976300134e-01 1.9451697322136138e-01   8 
1362 462 450 5.6821826994206924e-04 3.6377606132196834e-04 5.2608671049985778e-01 2.2207008187057480e+00 1.9261325030117780e+00 1.0555835733896117e+00 2.8365919535317680e-01 1.6372686866721026e-01   8 
1854 630 612 4.7597566530913554e-04 3.2319103643804422e-04 3.4135161301963607e-01 1.4456336812175883e+00 1.2076044748452903e+00 7.4375309917145438e-01 2.3370484550915155e-01 1.5414780330172101e-01   9 
2322 774 774 3.8924169807333153e-04 2.8010686577129392e-04 3.0184434220212730e-01 1.1429853644696530e+00 9.6458433745890748e-01 5.6024793579158927e-01 2.0096968653523398e-01 1.4739754019650100e-01   9 
2952 972 990 3.1930514254046108e-04 2.3901782593843240e-04 2.6136237099918341e-01 8.7777995626568206e-01 7.4732854278737326e-01 4.1147989246104966e-01 1.5105208383521582e-01 1.4094419756189319e-01   9 
3750 1230 1260 2.4558209139398466e-04 1.9653553649481072e-04 2.5186848728667471e-01 6.2714762566696103e-01 5.2121243856067068e-01 3.0980261762331279e-01 7.7212990109721158e-02 1.4040025121560623e-01   9 
4560 1500 1530 1.5448532030019820e-04 1.2929620086990398e-04 1.7512462917135185e-01 4.4540553577084763e-01 3.6880891452155784e-01 2.2006387595413168e-01 6.4153178260632729e-02 9.9107699417603765e-02   9 
5682 1866 1908 1.2744953336088575e-04 1.0824118376791524e-04 1.3792108712596163e-01 3.0987741483944192e-01 2.5245911637281482e-01 1.5048278907299251e-01 5.4999976449183439e-02 8.1353178003293988e-02   9 
7740 2520 2610 9.8713738195397633e-05 7.9362025255117364e-05 9.3288953240387759e-02 2.1715118935544209e-01 1.7758653572739255e-01 1.0702233239794894e-01 4.4474747603787924e-02 4.6753380204097347e-02   9 
10644 3480 3582 6.7636284082286938e-05 5.8180872784106477e-05 7.5410211908131727e-02 1.5053050155324113e-01 1.2303281098414792e-01 7.4273120987507366e-02 2.7098130528508135e-02 3.5658857803416565e-02   9 
14040 4608 4716 4.4870657875650057e-05 4.4068981872024264e-05 6.3526972200377618e-02 1.0656413128245608e-01 8.9105138891123453e-02 5.0567968364931784e-02 1.9003028965156391e-02 2.2314877655295835e-02   9 
18162 5922 6120 3.3622982167392268e-05 3.2628130728060423e-05 4.6689330939935686e-02 7.5746955876920555e-02 6.2233858122119255e-02 3.7921625766468063e-02 1.3706773465519502e-02 1.5447423353069503e-02   9 
25008 8124 8442 2.8047188253544834e-05 2.8200144891416506e-05 4.1515558916240584e-02 5.1782510478227212e-02 4.2669518101099570e-02 2.5743494082143801e-02 9.5165918028397838e-03 1.0365693867194681e-02   9 
35154 11358 11898 2.2337768693629338e-05 2.2214635505972602e-05 3.2186667842834908e-02 3.6112925763792360e-02 2.9645398910730092e-02 1.7684309370186807e-02 6.6740253278447150e-03 8.2472006564452503e-03   9 
46608 15036 15786 1.9803889649097263e-05 2.0445640805794822e-05 3.0102969034130605e-02 2.5050778983768347e-02 2.0341881056696643e-02 1.2256655693600163e-02 4.6772888437876647e-03 6.4534303319346556e-03   9 
60540 19572 20484 8.4307242509900461e-06 1.1034282955790119e-05 1.8248843196810353e-02 1.7256827851284726e-02 1.4010306030317008e-02 8.4621714548466457e-03 3.2411023161252684e-03 4.4041278899374829e-03   9 
81042 26142 27450 5.5117470664660413e-06 6.1237398547919126e-06 9.5216487489259687e-03 1.2606114768900062e-02 9.9908443604894929e-03 5.9895623290507176e-03 2.3538664611924397e-03 4.2049511674269770e-03   9 
104454 33678 35388 3.9420554048160768e-06 4.0059518535681719e-06 6.0512619596960046e-03 9.3658757714410647e-03 7.5352539789906806e-03 4.6441686304313674e-03 1.6727635850582415e-03 2.5638128166448090e-03   9 
131142 42330 44406 2.7017820748412982e-06 2.6910307247839754e-06 4.0034010972776497e-03 6.7041461787868094e-03 5.3507640193510746e-03 3.4016561812624962e-03 1.1904526606839126e-03 1.8238580215874690e-03   9 
177168 57036 60066 1.8562711837233290e-06 1.9895033485398908e-06 3.0875478270453015e-03 4.5878965271588905e-03 3.6427768683594793e-03 2.2983099318370274e-03 8.2826699892719143e-04 1.3456286512144194e-03   10 
233292 75036 79128 1.3828760160310344e-06 1.5758038443385254e-06 2.5071391578082324e-03 3.2100392010996925e-03 2.5402901493102202e-03 1.5964304996798136e-03 6.0821354366052060e-04 9.6579686006642671e-04   9 
303702 97818 102942 1.0039245188358583e-06 1.1284205277733338e-06 1.7885217819759833e-03 2.3025278184425637e-03 1.8039722774713669e-03 1.1432339262518842e-03 4.2866531143254870e-04 7.4604330803096244e-04   9 
396210 127362 134424 6.0293017967657209e-07 6.2107638120000867e-07 9.3563884859941039e-04 1.6087135916800117e-03 1.2510733117364089e-03 7.9569038726096900e-04 3.0073185168198361e-04 5.4700287907954320e-04   9 
515718 165762 174978 4.2344196099661489e-07 4.0708817649320910e-07 5.7953557343735256e-04 1.1173918259885748e-03 8.6271516420795920e-04 5.5762067578073106e-04 2.1219106701471201e-04 3.8512487747835135e-04   9 
670086 215694 227196 2.8088413784518227e-07 2.8416657236232537e-07 4.2322260863437381e-04 7.7288839003791581e-04 5.8842737755233226e-04 3.7783050979515358e-04 1.4109620581823128e-04 2.9739813613054004e-04   10 
874164 281100 296532 2.0349438021431970e-07 2.0682369216100563e-07 3.1096508842520999e-04 5.4276358729659897e-04 4.1150801583805796e-04 2.6893178473466855e-04 9.8507539025001741e-05 2.0790724977922623e-04   10 
1130562 363186 383688 1.3338052841822829e-07 1.2719589745803690e-07 1.8222177054507652e-04 3.8337736667733174e-04 2.8738621711396845e-04 1.9078300747733541e-04 7.1100787926346070e-05 1.5143939219213636e-04   10 
1491468 479688 505890 9.1290532889989485e-08 9.3577382532655571e-08 1.4014503783215399e-04 2.6853974319371521e-04 1.9752854549606708e-04 1.2971478021758687e-04 4.8846329352194314e-05 1.1783114737061150e-04   10 
1950384 626268 662058 6.6238748672623041e-08 6.6382775255070695e-08 9.7413296639158655e-05 1.9127400544770418e-04 1.3967620394131038e-04 9.3034039067015970e-05 3.5453974724927461e-05 8.4640335914000679e-05   10 
2464896 792156 836370 4.4345858225097265e-08 4.2590044719542578e-08 6.0200600716428355e-05 1.3562180866101220e-04 9.6863872755648957e-05 6.4903571253423131e-05 2.4455415004706272e-05 6.4808365623282484e-05   10 
3229716 1038036 1095840 3.1545279910929640e-08 3.1457111666990338e-08 4.6317084419091384e-05 9.6584734990078452e-05 6.7872295089105783e-05 4.5473129844231609e-05 1.6728429423105348e-05 4.8726960747073878e-05   10 
4131582 1326246 1402668 2.3032213864583505e-08 2.0439044114957121e-08 2.7042293476434347e-05 6.9889588022353257e-05 4.8464157428762425e-05 3.2940792920046563e-05 1.2288972895405614e-05 3.6050870525258726e-05   10 
5299542 1701270 1799136 1.5703937472649731e-08 1.4478661592407289e-08 2.0018309660061391e-05 5.0547014808416872e-05 3.4205364091477205e-05 2.3371961256999983e-05 8.5911745241850271e-06 2.7657493030064789e-05   10 
6886704 2209404 2338650 1.1793625664502902e-08 1.0744383177601208e-08 1.4462233823957436e-05 3.6769933633215362e-05 2.4460525956362321e-05 1.6667515372913062e-05 6.3968560169651130e-06 2.0856290507209351e-05   10 


==> logos/h1.txt <==
28 12 8 1.3761341890803813e-02 7.3576308309433978e-03 4.4897965649496872e+00 1.9565260715372389e+01 1.3438912021900492e+01 1.3680084338205450e+01 3.8794797367299734e+00 0.0000000000000000e+00   1 
104 40 32 9.3980668028616349e-03 4.7221477369400709e-03 3.1853727486901149e+00 1.7999953774367551e+01 1.3510925897206064e+01 1.1235707546163960e+01 3.9002683518765040e+00 9.2401797105487049e-10   8 
400 144 128 6.1146784128256765e-03 2.9338215203983634e-03 1.9605859235389214e+00 1.3603759197207289e+01 1.0154862199805258e+01 8.5643214835628072e+00 2.9314562123205601e+00 0.0000000000000000e+00   8 
1568 544 512 3.0415009853986554e-03 1.5270580232302992e-03 1.1710324527990987e+00 9.1987309249651616e+00 6.9095931729606805e+00 5.7354714711259920e+00 1.9946277391998246e+00 4.7105921009568890e-10   8 
6208 2112 2048 1.4183545481365276e-03 7.5475063834912291e-04 6.0060569537316810e-01 5.3631517091983056e+00 4.0395767836536072e+00 3.3294695196468451e+00 1.1661253717272861e+00 0.0000000000000000e+00   9 
24704 8320 8192 6.8871431624423587e-04 3.8176387703081318e-04 3.0203821180321683e-01 2.8682296667705005e+00 2.1572224640027944e+00 1.7847498234237034e+00 6.2273648514696045e-01 0.0000000000000000e+00   9 
98560 33024 32768 3.5439276234356678e-04 2.0025814022857824e-04 1.5490513664204303e-01 1.4914901374766423e+00 1.1191710060903899e+00 9.3146145612362063e-01 3.2307684081775528e-01 0.0000000000000000e+00   9 
393728 131584 131072 1.8906560322350609e-04 1.0885200120529904e-04 8.0133676134500439e-02 7.7682698602926537e-01 5.8210035719327113e-01 4.8619194243810043e-01 1.6803789896045632e-01 0.0000000000000000e+00   9 
1573888 525312 524288 1.0221456698750468e-04 6.0838277373980402e-05 4.0618866269592019e-02 4.1148657043333631e-01 3.0826676642116674e-01 2.5763106391488055e-01 8.8988950287738081e-02 7.0890478063000639e-11   10 
6293504 2099200 2097152 5.3710745082121074e-05 3.3604462232738995e-05 2.0484066260043347e-02 2.2380255400940946e-01 1.6783147144807911e-01 1.3990316938989736e-01 4.8448772609519700e-02 0.0000000000000000e+00   10 


==> logos/h2.txt <==
104 40 32 7.2514243465559691e-03 3.4904782750777522e-03 2.7879623804506939e+00 1.3936668669117996e+01 1.1215364791184067e+01 8.0207096665557653e+00 1.9624786086926207e+00 5.1305004501191054e-01   7 
400 144 128 4.3997274710393768e-03 2.0218428742881538e-03 1.5129309208424264e+00 8.8065904093639098e+00 7.1655003465705871e+00 4.9398339952758610e+00 1.3023338887808860e+00 3.3705483655775476e-01   8 
1568 544 512 1.2384773622090570e-03 7.3685919350067249e-04 7.0242410215999351e-01 3.6915275376191818e+00 3.0107780518047211e+00 1.9834161556085526e+00 7.7864813042289072e-01 1.4952767781127632e-01   8 
6208 2112 2048 4.1895429129463785e-04 2.6984901030905017e-04 2.6611292251386376e-01 1.3533321154541926e+00 1.1155131516264098e+00 7.0691543911335697e-01 2.8211161900717635e-01 8.8441051738175805e-02   9 
24704 8320 8192 2.1889983375719690e-04 1.3568804998085964e-04 1.0513738398792792e-01 6.0684442119458337e-01 4.8529844227628988e-01 3.4580702053333712e-01 1.0634741628550499e-01 4.3050029714841974e-02   9 
98560 33024 32768 1.3623075413608685e-04 8.2072823091188776e-05 5.1045866237822292e-02 3.5642631102865185e-01 2.7890438665282491e-01 2.1419900310357545e-01 5.6495394460859584e-02 1.3383414117902608e-02   9 
393728 131584 131072 8.7136936924339829e-05 5.3055361979838071e-05 2.5625721110630613e-02 2.2514632585961145e-01 1.7526366277444386e-01 1.3673025350677698e-01 3.5283438371242537e-02 5.7821545849043024e-03   9 
1573888 525312 524288 5.4685488130986256e-05 3.4289386288976192e-05 1.1636446972725031e-02 1.4469474859214138e-01 1.1258544798863204e-01 8.7872789298214043e-02 2.2819647103514463e-02 4.3270981459695764e-03   9 
6293504 2099200 2097152 3.1947183160187644e-05 2.1199639809471691e-05 5.0163070658475160e-03 9.3531995993960310e-02 7.2898099131445876e-02 5.6674237727812896e-02 1.4854360950111932e-02 1.2166167725498856e-03   10 
25169920 8392704 8388608 1.4745734340830550e-05 1.1148569406206245e-05 1.9584367200492867e-03 6.0687820603460584e-02 4.7386791973387382e-02 3.6650458393535111e-02 9.6857762615709473e-03 6.5814422678127100e-04   10 


==> logos/h3.txt <==
228 84 72 5.1888910941235589e-03 2.5264668922023318e-03 2.0871764963553838e+00 1.0143835773325916e+01 8.6882867714545391e+00 5.0941334717746960e+00 1.1718310701662509e+00 2.9613052512760080e-01   8 
888 312 288 1.2045966363487012e-03 7.6808627763575777e-04 7.4351730211245248e-01 3.8320894685376752e+00 3.3728093846676512e+00 1.6622985763221170e+00 7.2176978861172325e-01 1.5772877029899093e-01   8 
3504 1200 1152 4.1193527758383791e-04 2.6417545614176857e-04 2.7572545934646825e-01 1.3117708460127835e+00 1.0832832011527902e+00 7.0372388374545058e-01 2.0607809498812843e-01 9.7697352889117392e-02   9 
13920 4704 4608 2.2580414950546616e-04 1.4111620279757959e-04 1.1662016420603281e-01 6.5896092803115591e-01 5.2960182551815571e-01 3.8075105907945062e-01 7.4786591237050698e-02 5.6453590324603467e-02   9 
55488 18624 18432 1.4234574261573433e-04 8.5544646986220586e-05 5.3604110212619370e-02 4.0889102353670115e-01 3.2796495049255203e-01 2.3948808914459171e-01 4.5564799375383103e-02 1.4147953670485248e-02   9 
221568 74112 73728 9.2104159022533325e-05 5.5414524054228779e-05 2.6446586312198331e-02 2.6014254588588925e-01 2.0805421386811215e-01 1.5327726835608693e-01 2.9301689988081640e-02 5.9226886506331860e-03   9 
885504 295680 294912 5.9278029751092910e-05 3.6294990054364638e-05 1.2375591237730625e-02 1.6701092017833197e-01 1.3345759057194884e-01 9.8521716727606734e-02 1.8988930243287429e-02 3.8224126940867229e-03   9 
3540480 1181184 1179648 3.6888038778208986e-05 2.3337559274313425e-05 5.5756455585234061e-03 1.0775986324024275e-01 8.6169556498036162e-02 6.3504428189664272e-02 1.2331597255729083e-02 1.4542929257978926e-03   10 
14158848 4721664 4718592 2.1081103014515114e-05 1.4100407125779194e-05 2.4220860895390419e-03 6.9779745135575055e-02 5.5862813569793737e-02 4.1033722719452242e-02 8.0182617741599467e-03 7.0708497115961808e-04   10 


==> logos/hp.txt <==
28 12 8 1.3761477682449603e-02 7.3576778984649639e-03 4.4897898510210217e+00 1.9565260715372389e+01 1.3438912021900492e+01 1.3680084338205450e+01 3.8794797367299734e+00 0.0000000000000000e+00   1 
66 26 20 1.0446473815127385e-02 5.2134837117833229e-03 3.2290801864997460e+00 1.7882934178533493e+01 1.3587153875859997e+01 1.0945517584089204e+01 3.9222734738743177e+00 1.3170890159656257e-09   7 
100 36 32 9.3977368753832887e-03 4.4816067681376897e-03 3.0068618154585902e+00 1.5844982303780277e+01 1.1833509242251507e+01 9.9680587280132258e+00 3.4160398732359161e+00 1.0412502929103574e-09   7 
202 66 68 6.7781473741766176e-03 3.1151044358312145e-03 2.7453818901446194e+00 1.4231906823099592e+01 1.0636470024762170e+01 8.9983762245538959e+00 2.9051417720419725e+00 4.5319305428614169e-02   8 
306 98 104 5.3313841007811670e-03 2.4934518693681372e-03 2.1179988767285698e+00 1.1441163095081325e+01 8.5975598024445059e+00 7.2429134094634930e+00 2.1193820274146478e+00 1.7493877936854724e-01   8 
620 204 208 2.1720649391184037e-03 1.0220531052818321e-03 1.6258002989984273e+00 6.7082385889256306e+00 5.0576916789463873e+00 4.1839918018352620e+00 1.3716635417052301e+00 1.8158077320957222e-01   8 
838 278 280 1.2998735174176428e-03 6.8719676912515890e-04 1.0406480644068663e+00 4.1606703162057004e+00 3.3158555332907755e+00 2.3417633845021233e+00 8.9776964014606275e-01 1.6258378374660187e-01   8 
932 300 316 1.1201979739186374e-03 6.0629838939674175e-04 7.8492000833387821e-01 3.3114741617324475e+00 2.5508400562665696e+00 2.0035491048984655e+00 6.4392469249605344e-01 1.7386231857996101e-01   8 
1288 424 432 9.5127542113307472e-04 5.1924353812059958e-04 5.6648776156243752e-01 2.3412070514889116e+00 1.8325261982090537e+00 1.3817959654563143e+00 4.3224374664715703e-01 1.6402269401505523e-01   8 
1648 528 560 6.1037294483696537e-04 3.4571821681074363e-04 5.1145253089420950e-01 1.7415844847525876e+00 1.3781838315448682e+00 1.0054785739965904e+00 3.1267041210775492e-01 1.5803763673692542e-01   9 
2318 742 788 3.9949210385161789e-04 2.4899052618904333e-04 3.2446314646658114e-01 1.2765447356777264e+00 1.0211486096948190e+00 7.2306796364287673e-01 2.2105884358240999e-01 1.2299466139717678e-01   9 
2718 870 924 3.0820029879254779e-04 2.0373664461081949e-04 2.3411357459853027e-01 8.7977541242932966e-01 7.1794245176194127e-01 4.7059734843802548e-01 1.5263469704873359e-01 1.1749126424203088e-01   9 
3828 1220 1304 2.0544354298111534e-04 1.4156480397747561e-04 1.7216825752110015e-01 5.7813682432238866e-01 4.5867882163857882e-01 3.2538489651169483e-01 9.8555462078831313e-02 9.0925333292339178e-02   9 
4358 1394 1482 1.4880031968873071e-04 1.0861364618257595e-04 1.3391984263010326e-01 3.8817612104407478e-01 3.1522542283921173e-01 2.0433410617672559e-01 7.1154551398324259e-02 6.7068894525899633e-02   9 
6792 2204 2294 1.0388951900435162e-04 7.5391368573166233e-05 9.4364255354352347e-02 2.6354587171625066e-01 2.1352555052538011e-01 1.4164963457602103e-01 4.8455855471267378e-02 3.8087752185435232e-02   9 
9476 3068 3204 8.1030192788803844e-05 5.6452903299871799e-05 6.4049829937060349e-02 1.9180873070827384e-01 1.5564837914486751e-01 1.0196549782385894e-01 3.4056939156727507e-02 3.1738515943601692e-02   9 
13802 4450 4676 6.0150798530233519e-05 4.3110210602478604e-05 5.0073645524671112e-02 1.2522974164153078e-01 9.9267794136181878e-02 6.9246504432231695e-02 2.4399627084833248e-02 2.0927805928456680e-02   9 
16968 5452 5758 4.7495427422134353e-05 3.7176761541979188e-05 4.5549867010296022e-02 8.7700701573589321e-02 7.0102238086750562e-02 4.6534378615076567e-02 1.6104792728859254e-02 1.8769031136355897e-02   9 
22606 7270 7668 3.4889776547118205e-05 2.9520914386119141e-05 3.7695738563225015e-02 6.0251492928759649e-02 4.8598482453192135e-02 3.0587794971975904e-02 1.1369416883466868e-02 1.4267202314169881e-02   9 
29350 9478 9936 2.6096199894857068e-05 2.3777502038482997e-05 3.2573800962512556e-02 4.5135032532306670e-02 3.7142592511346592e-02 2.2651087543673204e-02 8.3884651751237067e-03 8.6116704722737393e-03   9 
35046 11306 11870 1.5957968220267399e-05 1.5572972423284984e-05 2.3125887768725081e-02 3.2350287560849615e-02 2.6386608231595648e-02 1.6100738810017945e-02 5.5831157209957540e-03 7.7384132688492480e-03   9 
44436 14280 15078 1.1025437851833473e-05 1.0344551993333357e-05 1.4934921748402391e-02 2.3862458296361053e-02 1.9561881612924818e-02 1.1332415524961040e-02 3.7204914938688753e-03 6.6696330574594421e-03   9 
64692 20808 21942 8.4268243815588907e-06 8.0024199830485968e-06 1.1677766107003515e-02 1.7150399499463058e-02 1.3880344708601217e-02 8.3568860962012510e-03 2.7027422401598999e-03 4.9325321002465453e-03   9 
81112 26060 27526 5.7270487490523688e-06 5.4868837280986228e-06 8.0054106073516405e-03 1.1970643363424911e-02 9.6586943843063062e-03 5.8424151559592690e-03 1.9653484434907021e-03 3.4654748543258532e-03   9 
100182 32218 33982 4.1789252162556133e-06 3.9880967980560545e-06 5.8086818238504302e-03 8.7920672159038874e-03 7.0853374013679022e-03 4.2598338567671947e-03 1.3334172390115113e-03 2.6784797585936520e-03   9 
121206 38894 41156 3.0573519225143371e-06 2.8979996046484434e-06 4.2043162720789631e-03 6.4173957193652291e-03 5.1452023101625248e-03 3.1032764072085779e-03 9.3969858177457544e-04 2.0485368247358522e-03   9 
145400 46656 49372 2.1057371444593240e-06 2.0379094152360879e-06 2.9881016635929132e-03 4.6014487686551701e-03 3.6782980320311871e-03 2.1971850391373044e-03 6.4371746485414262e-04 1.5496645079973352e-03   9 
181196 58104 61546 1.4325788310933088e-06 1.3812317064755739e-06 2.0276106828889429e-03 3.2829018887703546e-03 2.6242246975025675e-03 1.5393248956497925e-03 4.5531668508675842e-04 1.1463224372853758e-03   9 
244192 78380 82906 1.0175738212283360e-06 1.0603956198334854e-06 1.6312117279468129e-03 2.2953562091678689e-03 1.8157997662690334e-03 1.0376181182976672e-03 3.0045869318239232e-04 8.9699751953634522e-04   10 
307156 98572 104292 7.3545578594046566e-07 7.7843637235766077e-07 1.2109203398283956e-03 1.6397213392015670e-03 1.2826774852242406e-03 7.3859082036004456e-04 2.1135802293797273e-04 6.7322798913252739e-04   10 
376510 120778 127866 5.0267081849123855e-07 5.2080697128902949e-07 7.9614716773847890e-04 1.1640001770588755e-03 9.0688701932666092e-04 5.1875970178913672e-04 1.4742608430414454e-04 4.9153460492247253e-04   10 
482836 154856 163990 3.4304052952892691e-07 3.7308069836469114e-07 5.8704501505252196e-04 8.2398565104256020e-04 6.3641641885752961e-04 3.4297196899699643e-04 1.0115773895222474e-04 3.8218298662419012e-04   9 
599472 191964 203754 2.5765391773950783e-07 2.9743448632637249e-07 4.8129259381457550e-04 6.0149960187302974e-04 4.4795623355122958e-04 2.5582494166931217e-04 6.9369321440124673e-05 3.0146057841588434e-04   10 
741182 237322 251930 1.6506028112421665e-07 1.7679692083748635e-07 2.7510587016069522e-04 4.3270382019824590e-04 3.1764353502693730e-04 1.7860692533589769e-04 4.9692519119671780e-05 2.2795920783189445e-04   10 
936652 299876 318388 1.1748842964475312e-07 1.3062033462309219e-07 2.0760151565721812e-04 3.1377339423510723e-04 2.2627437948508270e-04 1.2471064700090364e-04 3.3741023396847842e-05 1.7482118287899244e-04   10 
1190072 380740 404666 8.6823347903859287e-08 9.9124892290787484e-08 1.5922258002297460e-04 2.2984539058945345e-04 1.6044432367039318e-04 9.0376965670346316e-05 2.3786319652179365e-05 1.3547227631804915e-04   10 
1480376 473876 503250 5.7624487703029161e-08 6.4147713366981555e-08 1.0183816401055481e-04 1.7059669981532336e-04 1.1417959961783227e-04 6.4200712850638166e-05 1.7084750096275526e-05 1.0794736125820227e-04   10 
1868210 598002 635104 4.1392992023090406e-08 4.6903046057651618e-08 7.5227438499396451e-05 1.2789238105746117e-04 8.3686931509744622e-05 4.6716703086843551e-05 1.1916931149360778e-05 8.3836120089775541e-05   10 
2360312 755124 802594 3.0818825987157052e-08 3.5359517351392275e-08 5.6819962539699122e-05 9.4962477561686488e-05 5.9771714628726428e-05 3.3457378416154066e-05 8.5255623632477547e-06 6.5216047801937112e-05   10 
2909882 931094 989394 2.0991759098350193e-08 2.2712769127059557e-08 3.5660323040901979e-05 7.1188965994075526e-05 4.3708948528904769e-05 2.4450720168052415e-05 6.3607059842688631e-06 5.0190640566229819e-05   10 
3614650 1156394 1229128 1.4938694105142753e-08 1.6898608856303331e-08 2.7048517065362206e-05 5.3764920263736921e-05 3.1256321001914537e-05 1.7274853336802242e-05 4.4166614368515094e-06 3.9947235102513184e-05   10 
4613798 1475214 1569292 1.1011091044076102e-08 1.2716864104476234e-08 2.0525362741080321e-05 4.0577010196151623e-05 2.2334758712825537e-05 1.2537179742230750e-05 3.1172211571070222e-06 3.1316998037282148e-05   10 
5729172 1831768 1948702 7.7013587393166844e-09 8.6065107430822283e-09 1.3742663505744965e-05 3.0827595677052682e-05 1.6206191765752658e-05 9.1424683030291405e-06 2.3164407402569880e-06 2.4469355923368085e-05   10 
7135522 2281794 2426864 5.5094473122430086e-09 6.1718074296563651e-09 9.8386003530623916e-06 2.3831319984770715e-05 1.1725511877745149e-05 6.5101631471594042e-06 1.6893908430771562e-06 1.9626714391310639e-05   10 
8996030 2876134 3059948 4.1072748080410251e-09 4.6181776133651798e-09 7.3675975394861148e-06 1.8488346592374097e-05 8.5565912899511591e-06 4.8072105438874687e-06 1.1847058269189226e-06 1.5623408850403961e-05   10 
11221108 3587124 3816992 3.0008864454673820e-09 3.3837062837911338e-09 5.4184181837251111e-06 1.4257590431560886e-05 6.2289172079223808e-06 3.5347848445079967e-06 8.9263994274806200e-07 1.2295851551097721e-05   10 


==> logos/p.txt <==
160 60 50 9.2856247676986799e-03 4.4568540589543645e-03 2.6545377187274268e+00 1.5856632471914502e+01 1.1621142853614860e+01 1.0253174403889398e+01 3.3547349774128161e+00 7.9025340957952737e-10   8 
620 220 200 2.6027356231325882e-03 1.4783730789550030e-03 1.2048034891399988e+00 6.2757050100290757e+00 4.8989041812315532e+00 3.7021342448786494e+00 1.2692006735495076e+00 2.6180695020244610e-01   8 
1380 480 450 9.6633468175028590e-04 5.7487407503840318e-04 5.8012125472446952e-01 2.6557250890781243e+00 2.2265556784453904e+00 1.3552911640636274e+00 4.9427254468505727e-01 1.1918922654005178e-01   8 
2440 840 800 3.9582998554722217e-04 2.7417864160774776e-04 3.0311034147518034e-01 1.4495156276973045e+00 1.2341700733393650e+00 7.3353248867935572e-01 1.7354679017758642e-01 9.8647780933704618e-02   8 
3800 1300 1250 3.0803600900397652e-04 2.0378601929632546e-04 1.9641496101127054e-01 1.0852157676483445e+00 9.2379119501588070e-01 5.5302382123330407e-01 8.5402877241865086e-02 1.0570757811548981e-01   8 
5460 1860 1800 2.3627253947791453e-04 1.5412026235220381e-04 1.4785495568105395e-01 9.3435538272285967e-01 8.0731303742138449e-01 4.6219268519065260e-01 5.7340064374672928e-02 6.5997572731142873e-02   9 
7420 2520 2450 1.9354946296326814e-04 1.2383805022948084e-04 1.0864962897971908e-01 8.5166720497636184e-01 7.4649162907284750e-01 4.0579799158989582e-01 4.5066914916801572e-02 3.7205361950972314e-02   9 
9680 3280 3200 1.6550345481454093e-04 1.0570329483987727e-04 9.0278230988042274e-02 7.8613673924120131e-01 6.9728710324018606e-01 3.6027825819745879e-01 3.6243412350431832e-02 2.6223275369420113e-02   9 
12240 4140 4050 1.4573369071606873e-04 9.3996263651079429e-05 7.9066451959103043e-02 7.4346538082395386e-01 6.6592376578877233e-01 3.2745839480931282e-01 3.0981433288545523e-02 3.3127950460341372e-02   9 
15100 5100 5000 1.2954785654761388e-04 8.2687334593658596e-05 6.6700709049767867e-02 7.0945779400269260e-01 6.4072345744177162e-01 3.0213277986656972e-01 2.6272336048310096e-02 2.8798615308601439e-02   9 
18260 6160 6050 1.1099360515850545e-04 6.9673617158122481e-05 5.3228770593714947e-02 6.7948981490429528e-01 6.1797603503457432e-01 2.8089616139708951e-01 2.1921566276938389e-02 2.0707972521855609e-02   9 
21720 7320 7200 1.0116570891361692e-04 6.3543100246749593e-05 4.6555397110734739e-02 6.5691015582148760e-01 6.0130856318173165e-01 2.6330716746909788e-01 1.9132959966565381e-02 1.6193519322578415e-02   9 
25480 8580 8450 9.2305148108642759e-05 5.8217482903555341e-05 4.2891867317784327e-02 6.3775204814664943e-01 5.8710491267792231e-01 2.4786678536428464e-01 1.7330803390131183e-02 1.7239384899810320e-02   9 
29540 9940 9800 8.5003754413190785e-05 5.3709847743492115e-05 3.8745770672513100e-02 6.2053732411797857e-01 5.7425820383625747e-01 2.3400771964015504e-01 1.5772897924892459e-02 1.6902330907961116e-02   9 
33900 11400 11250 7.6705090227120973e-05 4.7980469430333525e-05 3.2960019940651029e-02 6.0325133571732559e-01 5.6079867916452319e-01 2.2139197342356115e-01 1.3841683843728544e-02 1.4526437417864505e-02   9 
38560 12960 12800 7.1135344619354120e-05 4.4428428470810253e-05 2.9367950433733622e-02 5.8885725474616779e-01 5.4970424625000935e-01 2.1039435712877189e-01 1.2299995621922079e-02 1.2689866743729071e-02   9 
43520 14620 14450 6.6122883737969429e-05 4.1457992334608589e-05 2.6938499176527912e-02 5.7630334131412486e-01 5.4001640897796011e-01 2.0062773407784115e-01 1.1251539073975187e-02 1.1390102353850608e-02   9 
48780 16380 16200 6.1757775879395832e-05 3.8710687273719096e-05 2.4788723010043652e-02 5.6516884037764159e-01 5.3136497098655333e-01 1.9192355050713525e-01 1.0226046445881794e-02 1.1307717589737734e-02   9 
54340 18240 18050 5.8047585817618599e-05 3.6568027787119420e-05 2.3476290486974576e-02 5.5572525692747143e-01 5.2405599226207378e-01 1.8433841723234123e-01 9.5483566877561880e-03 1.1137997044179348e-02   9 
60200 20200 20000 5.3965776273386848e-05 3.3909903855980394e-05 2.1112324265827723e-02 5.4648627671770278e-01 5.1673086373685073e-01 1.7735945437180187e-01 8.5953663896145855e-03 1.0305761694838366e-02   9 
66360 22260 22050 5.0460448318664108e-05 3.1688878168628099e-05 1.9334220013097488e-02 5.3835374246966994e-01 5.1032138864668530e-01 1.7105326015052744e-01 7.9593780307566139e-03 8.6175874847834455e-03   9 
72820 24420 24200 4.7504812266176355e-05 2.9867619361156696e-05 1.8070963328007703e-02 5.3070342979940188e-01 5.0421357357294649e-01 1.6519260485381865e-01 7.3268215379941794e-03 8.5160796971472247e-03   9 
79580 26680 26450 4.5170411743371721e-05 2.8553371593814258e-05 1.7472173022835883e-02 5.2370282424662817e-01 4.9862764898114770e-01 1.5976039518330129e-01 6.9704227704747131e-03 7.9463911748861582e-03   9 
86640 29040 28800 4.2554989650693405e-05 2.6933542348252121e-05 1.6434620386642812e-02 5.1646526448461239e-01 4.9267994692378031e-01 1.5457968040525513e-01 6.3853477149857663e-03 8.1968932352082229e-03   9 
94000 31500 31250 4.0307891427933421e-05 2.5525689679409825e-05 1.5326758804202053e-02 5.0992199962744245e-01 4.8733584324291979e-01 1.4979519095108415e-01 5.9724000502566193e-03 7.0677295031500807e-03   9 
101660 34060 33800 3.8269783256065132e-05 2.4270223386843684e-05 1.4354057532031781e-02 5.0383240044972422e-01 4.8232961641095184e-01 1.4534429796251391e-01 5.5808813645241316e-03 7.0084012994684249e-03   9 
109620 36720 36450 3.6477267216349915e-05 2.3178025485757602e-05 1.3584731197407036e-02 4.9823831069959901e-01 4.7774096948997274e-01 1.4119386697684688e-01 5.3120143546479771e-03 6.4073981608420731e-03   9 
117880 39480 39200 3.4550815765544389e-05 2.2012184668752755e-05 1.3005541307532939e-02 4.9277966180447647e-01 4.7319185422559623e-01 1.3731258788567913e-01 4.9514816532117067e-03 6.4807576911742083e-03   9 
126440 42340 42050 3.2865335804057519e-05 2.0913021598373617e-05 1.2042217307346706e-02 4.8789135393056060e-01 4.6913841782982391e-01 1.3375914128690269e-01 4.6547094072401695e-03 5.8261444240363322e-03   9 
135300 45300 45000 3.1300819189130479e-05 1.9943041398230769e-05 1.1335506270014601e-02 4.8327578007079031e-01 4.6528664226367855e-01 1.3043264556583506e-01 4.3934843585296205e-03 5.6429070443434221e-03   9 
144460 48360 48050 2.9914674538192418e-05 1.9100350712593285e-05 1.0849286075963822e-02 4.7883464913099105e-01 4.6155964595027799e-01 1.2727946635608853e-01 4.1540040653767893e-03 5.2911372111745002e-03   9 
153920 51520 51200 2.8633850839772774e-05 1.8357337893832669e-05 1.0577770079604627e-02 4.7460687293366055e-01 4.5799065142025153e-01 1.2429746724584720e-01 3.9634328444664892e-03 5.5387619443700358e-03   9 
163680 54780 54450 2.7228421234088325e-05 1.7414256411683444e-05 9.7569467902476163e-03 4.7041659776512107e-01 4.5442955283230568e-01 1.2143553004527129e-01 3.7292840010251212e-03 5.0061411292652118e-03   9 
173740 58140 57800 2.6086886085406912e-05 1.6738940961098357e-05 9.4255475278017843e-03 4.6642448835320910e-01 4.5102557232682139e-01 1.1870203427505654e-01 3.5684234443748028e-03 4.9829565421534803e-03   9 
184100 61600 61250 2.4928868508036911e-05 1.6007541637094243e-05 8.9579104743342571e-03 4.6252655413458715e-01 4.4768423898060034e-01 1.1609308102803842e-01 3.3640393406390657e-03 4.5513981047477026e-03   9 
194760 65160 64800 2.3996504759304499e-05 1.5493721055962909e-05 8.8649034674435426e-03 4.5895570072519692e-01 4.4462765133308924e-01 1.1364131986763540e-01 3.2633197087028418e-03 4.6462954488282965e-03   9 
205720 68820 68450 2.2861590973824632e-05 1.4778400624436608e-05 8.5171858544467339e-03 4.5538382507145814e-01 4.4154283090153579e-01 1.1129248907675161e-01 3.0704171286369121e-03 4.3486814009998168e-03   9 
216980 72580 72200 2.1926950725143942e-05 1.4193783257773845e-05 8.1466604127477804e-03 4.5205451398985319e-01 4.3866679178743195e-01 1.0907606273781034e-01 2.9561734183369665e-03 4.2898692127130130e-03   9 
228540 76440 76050 2.0914599096213051e-05 1.3513323742855550e-05 7.5607586270229387e-03 4.4889929614700613e-01 4.3593697267624643e-01 1.0698871876826979e-01 2.8007158292053498e-03 3.8863842212584600e-03   9 
240400 80400 80000 2.0090399063348256e-05 1.2999533528212997e-05 7.2535733279500475e-03 4.4589293277857039e-01 4.3333012826771533e-01 1.0499483253232678e-01 2.7049679600725501e-03 3.7783233323341828e-03   9 
252560 84460 84050 1.9189730705020649e-05 1.2417105778692195e-05 6.8885787498904347e-03 4.4290528255700740e-01 4.3072277286593719e-01 1.0307265449668883e-01 2.5685981610136933e-03 3.5231307205822126e-03   9 
265020 88620 88200 1.8481316798744584e-05 1.2005707913767927e-05 6.8173238207317058e-03 4.4004389414563400e-01 4.2821975971839232e-01 1.0122523869689684e-01 2.4827691246552003e-03 3.7085131530200221e-03   9 
277780 92880 92450 1.7717022269182978e-05 1.1526975107808747e-05 6.5685035522997197e-03 4.3724981778112204e-01 4.2576890248541571e-01 9.9448154300141742e-02 2.3862430047972504e-03 3.5517990661478017e-03   9 
290840 97240 96800 1.6945951289156255e-05 1.1022033870023553e-05 6.2512865558811224e-03 4.3448523683328044e-01 4.2333190577312585e-01 9.7725081263068683e-02 2.2866275085373115e-03 3.4782764882826853e-03   9 
304200 101700 101250 1.6243707126511913e-05 1.0571180317617951e-05 5.9668401441746975e-03 4.3182010364773665e-01 4.2097926405416419e-01 9.6071416279852467e-02 2.2006261726193808e-03 3.2405816126044673e-03   9 
317860 106260 105800 1.5574678010347383e-05 1.0149495733765723e-05 5.7904556402367750e-03 4.2926584835533688e-01 4.1871925816904254e-01 9.4488780282994275e-02 2.1191369430206366e-03 3.2758299471193409e-03   9 
331820 110920 110450 1.4914389891864704e-05 9.7333347356868564e-06 5.6045385061440798e-03 4.2679280172859541e-01 4.1652777893823756e-01 9.2968625094858842e-02 2.0478013722315981e-03 3.0571616958188753e-03   9 
346080 115680 115200 1.4276369635997073e-05 9.3344179789671055e-06 5.4835635401433852e-03 4.2441172612140460e-01 4.1441149030048940e-01 9.1512873664138641e-02 1.9652327537768659e-03 3.1562303832856639e-03   9 
360640 120540 120050 1.3735641386535430e-05 9.0144621186287473e-06 5.4294396161549338e-03 4.2214965738843252e-01 4.1240191302393886e-01 9.0119732041699527e-02 1.9115042446034465e-03 3.1265661070331982e-03   10 
375500 125500 125000 1.3082438114528635e-05 8.5939755982364052e-06 5.2894234695403932e-03 4.1991747771145527e-01 4.1041123136963154e-01 8.8774682016743572e-02 1.8298514839088079e-03 3.0027869698477129e-03   10 

